Discovering Nested Communities

Finding communities in graphs is one of the most well-studied problems in data mining and social-network analysis. In many real applications, the underlying graph does not have a clear community structure. In those cases, selecting a single community turns out to be a fairly ill-posed problem, as the optimization criterion has to make a difficult choice between selecting a tight but small community or a more inclusive but sparser community. In order to avoid the problem of selecting only a single community we propose discovering a sequence of nested communities. More formally, given a graph and a starting set, our goal is to discover a sequence of communities all containing the starting set, and each community forming a denser subgraph than the next. Discovering an optimal sequence of communities is a complex optimization problem, and hence we divide it into two subproblems: 1) discover the optimal sequence for a fixed order of graph vertices, a subproblem that we can solve efficiently, and 2) find a good order. We employ a simple heuristic for discovering an order and we provide empirical and theoretical evidence that our order is good.

==> scores.dat <==
2 0.925785 0.931673 0.931673 0.918122 0.922003 0.926304 0.836223 0.839997 0.847865 0.780634 0.824782 0.824782 0.736497 0.773928 0.772112 0.734307 0.761702 0.745918 0.859502 0.894356 0.894356 0.843520 0.881515 0.881803 0.754395 0.766600 0.771091 0.825517 0.882127 0.882127 0.874100 0.876546 0.891433 0.711845 0.736997 0.779670 0.906507 0.930131 0.930131 0.966163 0.973001 0.973409 0.687473 0.741697 0.747281
3 0.895570 0.911437 0.911437 0.881889 0.889931 0.897518 0.765718 0.783484 0.786959 0.721048 0.747308 0.747308 0.664506 0.715200 0.682310 0.612319 0.685952 0.631918 0.810208 0.868455 0.868455 0.790127 0.832882 0.832882 0.646762 0.646762 0.649190 0.765351 0.862361 0.862361 0.836529 0.848050 0.852631 0.624205 0.644044 0.704894 0.882796 0.912141 0.912141 0.955095 0.965426 0.964378 0.616929 0.655184 0.692110
4 0.883484 0.901676 0.901676 0.863490 0.869115 0.882003 0.735267 0.745660 0.767932 0.689695 0.732704 0.732704 0.634436 0.667935 0.660710 0.595340 0.644283 0.612933 0.784254 0.852585 0.852585 0.762121 0.807111 0.810718 0.596342 0.609145 0.620646 0.747752 0.848099 0.848099 0.820670 0.826450 0.836478 0.595799 0.609099 0.657911 0.872768 0.904332 0.904332 0.949626 0.960380 0.959116 0.582600 0.620007 0.660274
5 0.875415 0.897313 0.897313 0.855245 0.861722 0.872280 0.717013 0.727225 0.753245 0.680347 0.721372 0.721372 0.616417 0.659338 0.644243 0.579019 0.633162 0.594813 0.774138 0.847071 0.847071 0.748933 0.791952 0.805381 0.584755 0.598795 0.611136 0.744399 0.844699 0.844699 0.809084 0.819525 0.828243 0.577511 0.598732 0.647511 0.866927 0.900476 0.900476 0.945764 0.956874 0.956078 0.565563 0.608077 0.643452
6 0.873077 0.894459 0.894459 0.849359 0.856566 0.867131 0.708445 0.720672 0.746520 0.673732 0.713118 0.713118 0.610486 0.653276 0.637089 0.572909 0.628665 0.584644 0.769317 0.845100 0.845100 0.741167 0.788396 0.802944 0.577064 0.594386 0.602026 0.742074 0.842385 0.842385 0.802976 0.813535 0.821765 0.571324 0.592545 0.640862 0.863849 0.896825 0.896825 0.943245 0.954632 0.953774 0.554781 0.600021 0.632534
7 0.870871 0.892099 0.892099 0.846416 0.854083 0.864243 0.702460 0.714842 0.740102 0.670134 0.710165 0.710165 0.606024 0.650612 0.634259 0.567918 0.625308 0.582858 0.768343 0.844079 0.844079 0.738306 0.786609 0.801160 0.573147 0.592941 0.599687 0.740856 0.840721 0.840721 0.798366 0.810080 0.817790 0.568219 0.587211 0.635528 0.861803 0.895459 0.895459 0.941320 0.953436 0.952623 0.549929 0.596222 0.628536
8 0.869553 0.890687 0.890687 0.844338 0.852232 0.862725 0.699502 0.713661 0.736152 0.667938 0.708434 0.708434 0.603184 0.649515 0.631643 0.565575 0.624020 0.581822 0.767436 0.843119 0.843119 0.736589 0.786387 0.800472 0.569427 0.591908 0.598618 0.740118 0.839295 0.839295 0.796332 0.807989 0.815884 0.566785 0.584644 0.634135 0.860456 0.894437 0.894437 0.940200 0.952720 0.951559 0.545140 0.592562 0.624699
9 0.868532 0.889769 0.889769 0.842675 0.851147 0.861718 0.696776 0.712643 0.733594 0.666358 0.706915 0.706915 0.601441 0.648483 0.630599 0.564162 0.623067 0.580935 0.766745 0.842787 0.842787 0.734918 0.786186 0.800322 0.568774 0.590932 0.597976 0.739446 0.838116 0.838116 0.794458 0.805922 0.814651 0.565497 0.583502 0.633109 0.859425 0.893815 0.893815 0.939407 0.952038 0.950562 0.542278 0.589350 0.622942
10 0.867571 0.889048 0.889048 0.841787 0.850394 0.860909 0.695825 0.711646 0.732575 0.665632 0.706576 0.706576 0.599785 0.647820 0.630071 0.563401 0.622498 0.580543 0.766538 0.842521 0.842521 0.734309 0.786008 0.800175 0.568255 0.590505 0.597825 0.739190 0.837465 0.837465 0.793757 0.805434 0.814039 0.564488 0.582591 0.632101 0.858490 0.893194 0.893194 0.938767 0.951589 0.950224 0.539594 0.587610 0.621505

